As Little as Possible, as Much as Necessary: Detecting Over- and Undertranslations with Contrastive Conditioning

Omission and addition of content is a typical issue in neural machine translation. We propose a method for detecting such phenomena with off-the-shelf translation models. Using contrastive conditioning, we compare the likelihood of a full sequence under a translation model to the likelihood of its parts, given the corresponding source or target sequence. This allows to pinpoint superfluous words in the translation and untranslated words in the source even in the absence of a reference translation. The accuracy of our method is comparable to a supervised method that requires a custom quality estimation model.

==> svg-inkscape/synthetic_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.1.2 (76b9e6a115, 2022-02-25), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'synthetic_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{394.67972883bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.3661402)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{synthetic_svg-tex.pdf}}%
    \put(0.01727982,0.26906115){\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}Original source\end{tabular}}}}%
    \put(0.01819195,0.02962647){\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}Partial source\end{tabular}}}}%
    \put(0.67376154,0.26906115){\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}Full translation\end{tabular}}}}%
    \put(0.62212493,0.02962647){\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}Partial translation\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{synthetic_svg-tex.pdf}}%
    \put(0.362395,0.06953209){\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}\textit{translate}\end{tabular}}}}%
    \put(0.09329086,0.17889772){\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}\textit{Delete random}\\\textit{constituents}\end{tabular}}}}%
    \put(0.91638808,0.17889772){\makebox(0,0)[rt]{\smash{\begin{tabular}[t]{r}\textit{Check addition}\\\textit{property}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{synthetic_svg-tex.pdf}}%
    \put(0.362395,0.30801673){\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}\textit{translate}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{synthetic_svg-tex.pdf}}%
  \end{picture}%
\endgroup%

